An Iterative Method for Contour-Based Nonlinear Eigensolvers

Contour integration techniques have become a popular choice for solving the linear and non-linear eigenvalue problems. They principally include the Sakurai-Sugiura methods, the Beyn's algorithm, the FEAST/NLFEAST algorithms and other rational filtering techniques. While these methods can result in effective 'black-box' approach for solving linear eigenvalue problems, they still present several shortcomings for addressing nonlinear eigenvalue problems which are both mathematically and practically far more challenging. In this paper, we introduce a new hybrid algorithm that advantageously combines the iterative nature of NLFEAST with the effectiveness of Beyn's approach to deal with general non-linearity. In doing so, this NLFEAST-Beyn hybrid algorithm can overcome current limitations of both algorithms taken separately. After presenting its derivation from both a Beyn's and NLFEAST's perspective, several numerical examples are discussed to demonstrate the efficiency of the new technique.

==> bf.dat <==
iter	$2$	$3$	$4$	$5$	$6$	$7$	$8$
1	0.062337572690859086	0.031345672114815974	0.008824513749628594	8.971635158668677e-5	2.6757978339048703e-7	1.1993746408761856e-13	1.089293602881873e-15
2	0.057516451237696234	0.018656487736517378	0.00030195374960981166	5.062574170834307e-7	5.337563799766711e-13	8.559159559687954e-16	4.986736071158948e-16
3	0.03954060807548017	0.010131666386669624	6.88861586535755e-5	5.559587590465367e-10	8.174654965045096e-16	-Inf	-Inf
4	0.052836044176086554	0.00798790045718856	2.810977724628091e-6	4.6179020532873086e-12	-Inf	-Inf	-Inf
5	0.04924096861017636	0.004340281249545116	6.181114562157779e-7	1.4173380607101961e-15	-Inf	-Inf	-Inf
6	0.041776010537460245	0.0025559250126416535	1.5939729358500483e-7	8.029770230737589e-16	-Inf	-Inf	-Inf
7	0.03720123488391669	0.000638973557303326	4.688656952347231e-9	-Inf	-Inf	-Inf	-Inf
8	0.042202026434216194	0.0015015117373733907	1.1566346544280188e-9	-Inf	-Inf	-Inf	-Inf
9	0.04355257931836291	0.0005918268460179809	2.652462905934221e-11	-Inf	-Inf	-Inf	-Inf
10	0.04322923224092712	0.000462372181618903	5.574991094498817e-12	-Inf	-Inf	-Inf	-Inf
11	0.03337200545705804	0.0006200779828932303	3.402407992709433e-13	-Inf	-Inf	-Inf	-Inf
12	0.044279515520727855	0.0003805921496888163	1.8860364596865605e-14	-Inf	-Inf	-Inf	-Inf
13	0.03333168115489571	0.00014553670713265683	2.6826362640538178e-15	-Inf	-Inf	-Inf	-Inf
14	0.045918912172035205	0.0005562786819016361	9.025865877102413e-16	-Inf	-Inf	-Inf	-Inf
15	0.05285672680548326	0.0001598071067483213	-Inf	-Inf	-Inf	-Inf	-Inf
16	0.060135587141632765	0.00021172163928805736	-Inf	-Inf	-Inf	-Inf	-Inf
17	0.07730236400253342	4.234186853322842e-6	-Inf	-Inf	-Inf	-Inf	-Inf
18	0.06935862335868442	5.884598408071126e-5	-Inf	-Inf	-Inf	-Inf	-Inf
19	0.057328290499062504	7.799778492900889e-6	-Inf	-Inf	-Inf	-Inf	-Inf
20	0.05276339573160226	2.0238478759114088e-5	-Inf	-Inf	-Inf	-Inf	-Inf
21	0.051084516982225756	1.5806933390965224e-5	-Inf	-Inf	-Inf	-Inf	-Inf
22	0.045260870689237745	1.3510851715037827e-5	-Inf	-Inf	-Inf	-Inf	-Inf
23	0.058302560083176753	5.072332390061566e-6	-Inf	-Inf	-Inf	-Inf	-Inf
24	0.0672280116656054	3.496518360855558e-7	-Inf	-Inf	-Inf	-Inf	-Inf
25	0.05049096466973547	1.169174756216217e-5	-Inf	-Inf	-Inf	-Inf	-Inf


==> bf_eig.dat <==
0.8048640281315002	0.22082802673701238
0.8048640281315	-0.2208280267370124
0.8852609898179141	0.2822624751551738
0.885260989817914	-0.28226247515517383
0.8101782717033276	0.25562260857570573
0.8101782717033276	-0.2556226085757058
0.9358587190139095	0.32143687352987965
0.9358587190139094	-0.3214368735298797
0.8945520418988232	-0.31932493776433224
0.8945520418988232	0.3193249377643323
0.6891731067667253	-0.13476307553507663
0.689173106766725	0.13476307553507663
0.6856162684179657	-0.17536234545307833
0.6856162684179657	0.17536234545307833
0.8207557307268456	-0.31643731639325823
0.8207557307268456	0.31643731639325823
0.9476278962063709	-0.36076790305813605
0.9476278962063709	0.36076790305813605
0.6919148240163396	-0.2415452590340522
0.6919148240163395	0.2415452590340522
0.910093936597446	-0.3842769012201706
0.910093936597446	0.3842769012201706
0.9672366510509005	0.4301558156265447
0.9672366510509005	-0.43015581562654476
0.8363790102537993	-0.4040876557233826
0.8363790102537993	0.4040876557233827
0.7084527087868183	-0.32678106140872903
0.7084527087868182	0.32678106140872903
0.9309127549887156	-0.48035860755185567
0.9309127549887158	0.48035860755185567
0.7275922888624647	-0.42724363281625954
0.7275922888624647	0.42724363281625954
0.5256150287462946	-0.22119514837123766
0.5256150287462946	0.22119514837123766
0.5584119200252697	-0.2935603429397636
0.5584119200252697	0.29356034293976363
0.4908545165446557	-0.1629576094790572
0.4908545165446557	0.1629576094790572
0.9941278880311387	0.5351358682214339
0.9941278880311388	-0.5351358682214339
0.8532203416986536	0.5170999558690467
0.8532203416986537	-0.5170999558690468
0.4606778022329002	-0.1264264769458493
0.4606778022329001	0.1264264769458493
0.586838033752992	-0.37618112522950486
0.586838033752992	0.3761811252295049
0.7411631941434222	0.5377455501827378
0.7411631941434221	-0.5377455501827378
0.6073194734626047	-0.4648350059166995
0.6073194734626047	0.4648350059166995
0.9538540402170587	0.6114398863622643
0.9538540402170588	-0.6114398863622643
0.44507782290304154	0.30360591546808513
0.4450778229030416	-0.30360591546808513
0.41433742737300044	0.250379039094513
0.4143374273730004	-0.25037903909451303
0.47241429285646264	-0.3677728509972508
0.4724142928564627	0.3677728509972509
0.3852397328170652	-0.21144861169089557
0.3852397328170652	0.2114486116908956
0.36415010890855337	0.18836383724210382
0.3641501089085533	-0.1883638372421038
0.8646179804536619	0.6518156544805229
0.864617980453662	-0.6518156544805229
0.6171868149825243	0.5494549587340771
0.6171868149825243	-0.5494549587340772
0.49274730035732284	0.4377113282323015
0.4927473003573229	-0.43771132823230147
1.0261899732082134	0.6857030442155377
1.0261899732082134	-0.6857030442155378
0.7442837863316384	0.6465411118139632
0.7442837863316385	-0.6465411118139632
0.3724051946212116	-0.31774302988999736
0.3724051946212116	0.31774302988999736
0.5041616475672431	-0.5044684768731934
0.5041616475672431	0.5044684768731934
0.3463633452003122	-0.2728008186686222
0.3463633452003122	0.2728008186686222
0.3956374672685629	-0.37234604676698524
0.3956374672685629	0.37234604676698524
0.3221398260881645	0.2400482824566168
0.32213982608816455	-0.24004828245661683
0.618460715650403	0.6130566044892858
0.6184607156504031	-0.6130566044892859
0.41272009463344544	-0.43200811825847363
0.4127200946334455	0.43200811825847363
0.3048520199492959	-0.22044896882949927
0.30485201994929595	0.22044896882949927
0.5080215665850741	0.5543683928757732
0.508021566585074	-0.5543683928757732
0.33011036586887216	0.3268770515592332
0.3301103658688722	-0.3268770515592332
0.30673553084117533	0.2854663540682309
0.3067355308411753	-0.2854663540682309
0.35062513954967034	0.3771791776189258
0.3506251395496703	-0.3771791776189258
0.42223825833236667	-0.48887860189820603
0.4222382583323666	0.48887860189820614
0.2848293833016125	-0.255205421896192
0.2848293833016125	0.255205421896192
0.36520225940634654	-0.43214231514713924
0.36520225940634654	0.43214231514713924
0.269116796917075	-0.23699080238396966
0.269116796917075	0.2369908023839696
0.738844823886406	0.7316585340060247
0.7388448238864059	-0.7316585340060248
0.4255817650095156	0.5313579206441844
0.4255817650095156	-0.5313579206441845
0.9718547226493166	-0.7835398364636122
0.9718547226493166	0.7835398364636122
0.37277826645017864	-0.4845652269499608
0.37277826645017864	0.4845652269499607
0.8633497003946611	-0.797929809342587
0.8633497003946611	0.797929809342587
0.3750059429072544	-0.5238312727724946
0.37500594290725436	0.5238312727724946
1.0562655350749885	0.9041340073431149
1.0562655350749885	-0.904134007343115
0.848570953056578	-0.9256778073364502
0.848570953056578	0.9256778073364504
0.9703704498578183	-1.001776965449528
0.9703704498578184	1.001776965449528
0.9306606873045875	-1.2401831999289508
0.9306606873045875	1.2401831999289508
1.0544148645153353	-1.2445131582054207
1.0544148645153355	1.244513158205421
-0.26911679691707496	-0.23699080238396936
-0.26911679691707496	0.23699080238396938
-0.28482938330161256	-0.2552054218961915
-0.28482938330161256	0.25520542189619155
-0.3048520199492956	-0.2204489688294994
-0.3048520199492956	0.2204489688294994
-0.3067355308411758	-0.2854663540682317
-0.30673553084117583	0.28546635406823173
-0.32213982608816366	-0.24004828245661722
-0.32213982608816366	0.24004828245661725
-0.3301103658688725	-0.326877051559234
-0.33011036586887244	0.326877051559234
-0.3463633452003121	-0.27280081866862244
-0.3463633452003121	0.27280081866862244
-0.3641501089085543	-0.18836383724210276
-0.3641501089085543	0.18836383724210273
-0.3852397328170644	-0.21144861169089632
-0.3852397328170644	0.21144861169089635
-0.35062513954966956	-0.37717917761892483
-0.3506251395496695	0.3771791776189249
-0.37240519462121074	-0.3177430298899963
-0.37240519462121074	0.31774302988999636
-0.36520225940634454	-0.4321423151471367
-0.3652022594063446	0.4321423151471368
-0.41433742737300255	-0.25037903909451154
-0.4143374273730025	0.25037903909451154
-0.39563746726856397	-0.3723460467669842
-0.3956374672685639	0.3723460467669842
-0.37277826645017736	-0.4845652269499592
-0.37277826645017736	0.4845652269499592
-0.46067780223290106	-0.12642647694584863
-0.460677802232901	0.12642647694584863
-0.3750059429072569	-0.5238312727724926
-0.3750059429072569	0.5238312727724925
-0.44507782290304043	0.3036059154680858
-0.4450778229030404	-0.30360591546808574
-0.41272009463344556	-0.4320081182584752
-0.41272009463344556	0.43200811825847524
-0.4908545165446559	-0.16295760947905813
-0.49085451654465595	0.16295760947905813
-0.42223825833236717	-0.4888786018982067
-0.42223825833236717	0.48887860189820664
-0.4724142928564633	-0.367772850997253
-0.4724142928564634	0.36777285099725293
-0.42558176500951167	-0.5313579206441846
-0.42558176500951167	0.5313579206441845
-0.5256150287462951	-0.2211951483712368
-0.5256150287462951	0.2211951483712368
-0.4927473003573196	-0.4377113282322976
-0.4927473003573197	0.4377113282322976
-0.5584119200252682	0.29356034293976313
-0.5584119200252683	-0.2935603429397631
-0.5041616475672428	-0.5044684768731926
-0.5041616475672428	0.5044684768731926
-0.5080215665850729	-0.5543683928757732
-0.5080215665850728	0.5543683928757732
-0.5868380337529924	-0.3761811252295048
-0.5868380337529924	0.3761811252295048
-0.6073194734626015	-0.4648350059166982
-0.6073194734626014	0.46483500591669813
-0.6891731067667184	-0.13476307553507821
-0.6891731067667184	0.13476307553507821
-0.6856162684179716	0.17536234545307736
-0.6856162684179717	-0.17536234545307733
-0.6171868149825224	-0.5494549587340756
-0.6171868149825224	0.5494549587340756
-0.6919148240163429	-0.24154525903405102
-0.6919148240163427	0.24154525903405102
-0.6184607156504033	-0.613056604489286
-0.6184607156504033	0.6130566044892861
-0.7084527087868204	0.32678106140872937
-0.7084527087868205	-0.3267810614087294
-0.7275922888624633	-0.4272436328162591
-0.7275922888624633	0.42724363281625916
-0.8048640281315022	-0.22082802673701468
-0.804864028131502	0.22082802673701468
-0.7411631941434218	-0.5377455501827345
-0.7411631941434218	0.5377455501827344
0.8589804469614989	1.8189151964485064
0.8589804469614989	-1.8189151964485066
-0.810178271703327	-0.25562260857570174
-0.810178271703327	0.25562260857570174
-0.820755730726841	-0.3164373163932576
-0.8207557307268412	0.3164373163932576
-0.7442837863316403	-0.6465411118139656
-0.7442837863316403	0.6465411118139655
-0.8363790102537998	-0.4040876557233809
-0.8363790102537999	0.4040876557233809
-0.7388448238864044	-0.731658534006029
-0.7388448238864043	0.731658534006029
-0.8852609898179232	-0.28226247515517455
-0.8852609898179232	0.28226247515517455
-0.8945520418988255	0.319324937764335
-0.8945520418988256	-0.319324937764335
-0.8532203416986505	-0.5170999558690459
-0.8532203416986505	0.5170999558690459
-0.9100939365974468	0.3842769012201697
-0.9100939365974469	-0.3842769012201697
-0.9358587190139126	-0.3214368735298792
-0.9358587190139128	0.3214368735298792
-0.8646179804536633	-0.6518156544805251
-0.8646179804536634	0.6518156544805251
-0.9476278962063738	-0.36076790305813405
-0.9476278962063737	0.36076790305813405
-0.9309127549887181	0.480358607551859
-0.930912754988718	-0.48035860755185905
-0.9672366510508986	-0.43015581562653904
-0.9672366510508986	0.43015581562653904
-0.8633497003946475	0.7979298093425827
-0.8633497003946474	-0.7979298093425827
-0.9538540402170543	-0.6114398863622628
-0.9538540402170543	0.6114398863622628
-0.9941278880311458	0.5351358682214359
-0.994127888031146	-0.5351358682214359
-0.8485709530565833	-0.9256778073364551
-0.848570953056583	0.9256778073364552
-0.9718547226493205	-0.7835398364636165
-0.9718547226493205	0.7835398364636164
-1.0261899732082136	-0.6857030442155368
-1.0261899732082136	0.6857030442155367
-0.9703704498578293	-1.0017769654495339
-0.9703704498578293	1.0017769654495339
-1.0562655350749852	-0.9041340073431162
-1.0562655350749854	0.9041340073431164
-0.9306606873045883	-1.2401831999289512
-0.9306606873045883	1.2401831999289512
-1.054414864515335	-1.2445131582054185
-1.054414864515335	1.2445131582054185
-0.8589804469614992	-1.818915196448512
-0.858980446961499	1.8189151964485122


==> bf_eig_in.dat <==
0.9941278880311387	0.5351358682214339
0.9538540402170587	0.6114398863622643
0.8646179804536619	0.6518156544805229
1.0261899732082134	0.6857030442155377
0.7442837863316384	0.6465411118139632
0.738844823886406	0.7316585340060247
0.9718547226493166	0.7835398364636122
0.8633497003946611	0.797929809342587
1.0562655350749885	0.9041340073431149
0.848570953056578	0.9256778073364504
0.9703704498578184	1.001776965449528
0.9306606873045875	1.2401831999289508
1.0544148645153355	1.244513158205421


==> deficient.dat <==
iter	$2$	$3$	$4$	$5$	$6$	$7$	$8$
1	0.0021364721357167516	7.12579291378777e-5	3.311729383756709e-8	5.862573662294085e-14	1.70067033642544e-16	2.737528858789088e-16	1.986663887339903e-16
2	0.0002174600317971986	5.301802374132446e-7	1.4978657734451332e-12	7.756946722080085e-16	-Inf	-Inf	-Inf
3	7.281018013076955e-6	1.242519107035106e-7	7.853186310990088e-17	-Inf	-Inf	-Inf	-Inf
4	4.251090599564451e-7	5.88539335412976e-11	-Inf	-Inf	-Inf	-Inf	-Inf
5	3.3703947629862913e-6	4.107873059845193e-12	-Inf	-Inf	-Inf	-Inf	-Inf
6	4.784085719521833e-7	1.1544441050264991e-12	-Inf	-Inf	-Inf	-Inf	-Inf
7	1.553897283643355e-6	2.056802686405684e-13	-Inf	-Inf	-Inf	-Inf	-Inf
8	1.864272763362998e-8	8.136368777004775e-15	-Inf	-Inf	-Inf	-Inf	-Inf
9	2.0831160031705056e-9	4.160133039653945e-15	-Inf	-Inf	-Inf	-Inf	-Inf
10	1.1610508840123132e-10	1.6427700302600612e-16	-Inf	-Inf	-Inf	-Inf	-Inf


==> deficient_eig.dat <==
0.8792222486645976	0.1585576214537799
0.8792222486645974	-0.15855762145378002
1.1952177371986945	0.7571441909627289
1.1952177371986945	-0.7571441909627308
0.18860257834652316	0.12196412064618399
0.1886025783465204	-0.12196412064617908
0.10000000000000009	-1.0069606673110898e-14
0.22826950423062053	0.5016486859567729
0.22826950423061876	-0.5016486859567709
0.9028696506602385	-1.1660607228179882
0.9028696506602373	1.1660607228179924
-0.20000000000000018	1.4919474055833815e-14
-0.049999999999998934	0.6448833789092087
-0.0499999999999996	-0.6448833789092091
-0.2886025783465178	0.12196412064617274
-0.2886025783465207	-0.12196412064618303
-0.3282695042306154	-0.5016486859567705
-0.3282695042306176	0.5016486859567681
-0.04999999999999738	1.187406040073381
-0.049999999999997824	-1.1874060400733855
-0.04999999999999605	1.5044983605129973
-0.05000000000000315	-1.504498360512996
-0.9792222486645978	-0.15855762145377947
-0.9792222486645987	0.15855762145378086
-1.0028696506602341	-1.166060722817996
-1.002869650660239	1.1660607228179947
-1.2952177371986955	-0.7571441909627318
-1.2952177371986964	0.7571441909627329
3.9406349559823326	-1.5249279792355605e-15
-4.040634955982306	1.0719388812659298e-14


==> deficient_eig_in.dat <==
0.18860257834651806	0.12196412064618488
0.18860257834651573	-0.12196412064618048
0.10000000000000764	-6.592756163384598e-15
-0.20000000000000484	9.22494742446149e-15


==> gun.dat <==
iter	$2$	$3$	$4$	$5$	$6$	$7$
1	0.00011269680618200675	0.00011012131151671664	2.3625681457746104e-7	9.78394284633203e-11	1.6485325077985268e-17	9.206255442987655e-18
2	8.560927732183202e-5	2.020165220875232e-7	5.925584088400001e-12	5.8842848261928536e-18	-Inf	-Inf
3	9.179668707637351e-7	3.538704154846552e-8	1.2728545931809208e-14	-Inf	-Inf	-Inf
4	5.91876341611501e-7	8.282620733387116e-11	5.732933754513997e-18	-Inf	-Inf	-Inf
5	7.850287226123355e-8	5.026897062406633e-13	-Inf	-Inf	-Inf	-Inf
6	1.0963581522641141e-8	5.5598166643813014e-15	-Inf	-Inf	-Inf	-Inf
7	7.609315039044722e-10	1.1582323950144258e-16	-Inf	-Inf	-Inf	-Inf
8	1.1783856588548368e-10	-Inf	-Inf	-Inf	-Inf	-Inf
9	5.170370208222613e-11	-Inf	-Inf	-Inf	-Inf	-Inf
10	2.6870471729812988e-12	-Inf	-Inf	-Inf	-Inf	-Inf


==> gun_eig.dat <==
54550.13901854419	459.5171507525119
75402.85310756708	4948.348818450091
77240.79034964905	143.90139255652352
80991.85642218165	32.38707839245008
83158.78304072909	458.86690999332933
86832.89170082091	45.65737695760213
87004.08355002137	28115.999957933116
87407.35631748497	35.98153259458735
87627.51060654206	32.13069452557757
88394.77047069967	298.7293644837774
92695.11366645609	74501.23903330168
96968.27185274755	27532.603459267513
98263.2633395893	186.12717547977806
106301.4314643109	86.16116584028823
106625.99874013482	27.035750871952906
106945.16923879586	25542.667116437304
109835.02748718495	133.73204169174736
109910.14585438721	998.0464894324307
115054.38660290558	604.4785998822249
118072.8627444375	4295.053866807288
124571.60213180036	3185.4924350126225
128012.00777963441	3381.643714602394
131493.75928543607	212.19362826306343
132382.77159345735	367.0872256730028
137285.78139139508	649.4628267919351
137579.86727799065	13.208742095611653
138574.98895206227	1548.9889884251716
138742.11461144235	804.4805595850636
144884.58160215867	18533.532488952897
146590.687532946	18526.712826579616
154448.62507318903	1488.4952192850099
158299.27317905365	2596.1187874095463
161791.27082240206	192.12608395909885
162454.9557594494	43783.36447065154
166924.98369925033	444.17321994979994
168125.6493681473	822.4674518977703
173362.933355036	3658.450563943494
178209.69631828298	900.7074258650487
178338.76335672426	600.1253049985173
184413.32899782565	326.0509531411481
185112.1501069271	33.53979501447033
192557.06829898874	392.6939685158059
193387.8489270868	651.9711379210482
194271.25605856528	484.2346574513708
195013.1360907653	1915.2643508102567
197235.8241924305	9422.191133122451
201456.11108004593	297.80960387288036
201865.59411556076	14831.284259054713
202499.91202959052	555.1374590643172
204307.04293285342	2648.6484565441397
205301.90062207275	32894.38587049792
205766.88837661088	22585.855563999085
206764.20980815977	420.22819702002505
211560.30559539874	45.4628673396842
211711.27010673564	1987.5153703517508
211936.7478129574	16943.466250184752
213345.39402500982	220.74791378164772
224825.19781895232	59.9556916189652
226362.0665013546	14438.79721522378
229375.1958018926	2307.502183185452
231289.68531660098	54.68337664027067


==> gun_eig_beyn.dat <==
77261.75872433654	268.8267156902187
80991.85658285258	32.38705965524948
83158.78316250813	458.86924789632104
86832.89123964758	45.656419440004726
87004.08350233358	28115.999897683025
87407.35284180244	35.97795587048227
87627.51068913966	32.13589787638031
88394.76855512055	298.7372808699955
96968.27322048914	27532.604609153048
98263.27890296557	186.13620082842596
106301.47362428822	86.15774059682556
106625.9913021617	27.04846343740987
106945.17306720701	25542.6606206407
109835.02492018476	133.73151117658958
109910.15520565168	998.220431875715
115054.83088335156	604.7233833988396
118072.2655996263	4295.50671611227
124572.02128569188	3186.404608038749
128001.42362534076	3359.795367149713
131516.80758896613	214.90300553343846
132353.08901323404	353.6693003825479
144884.59533422953	18533.563487203508
146590.719034576	18526.6768578194
154447.50206457498	1490.0427704541646
158299.26522278247	2596.432071759598
161791.27570428068	192.07889119897234
162454.95491381874	43783.36444601285
166924.9779543341	444.1939232717195
168125.55729137803	822.4554828646467
173362.93219536086	3658.449615365747
178209.70118115682	900.7189559880696
178338.75561671556	600.1045405761332
184413.32914786527	326.0518654904584
185112.149490724	33.539518863988725
192557.06830537884	392.69394351717705
193387.84901559097	651.9709128123086
194271.2559589557	484.2346779336406
195013.13680054256	1915.2644958451256
197235.8241091254	9422.19118390875
201456.0694519409	297.7635913453566
202505.05555182832	555.2173029094541


==> gun_eig_in.dat <==
115054.38660290578	604.4785998824193
118072.86274443753	4295.053866807331
124571.6021318008	3185.4924350126566
128012.00777963332	3381.6437146021112
131493.7592854366	212.19362826294278
132382.77159345805	367.0872256730935
137285.7813913953	649.4628267921547
137579.86727799015	13.20874209549975
138574.9889520629	1548.98898842504
138742.11461144223	804.4805595854416
144884.5816021581	18533.532488952675
146590.6875329459	18526.712826579223
154448.62507318894	1488.4952192849428
158299.27317905377	2596.1187874093416
161791.27082240235	192.1260839591544
166924.98369924937	444.1732199498407
168125.6493681468	822.4674518979615


==> hadeler.dat <==
iter	$2$	$3$	$4$	$5$	$6$ $7$
1	0.0008443559392715199	0.0006466849769855763	7.190184828204284e-5	2.371049179023819e-6	7.901295443854366e-10	2.0014396150958988e-15
2	0.0007574395868337306	9.461117102980721e-5	1.392941557186364e-5	8.523803964997003e-9	3.33580943155646e-16	6.75247580708928e-17
3	9.379514201430039e-5	4.100129643433651e-5	3.4420419116512397e-7	1.7836391395400432e-12	-Inf	-Inf
4	6.009850585866719e-5	1.9747025941163408e-5	2.8306250769399753e-8	6.377826352185836e-15	-Inf	-Inf
5	4.153908588097929e-5	7.5247002592629964e-6	8.843741048411666e-10	7.055340381686944e-17	-Inf	-Inf
6	3.0523737700574874e-5	6.411043476757803e-7	4.1362768852237757e-11	-Inf	-Inf	-Inf
7	1.9591853488377774e-5	4.518110019336007e-7	9.075825300652595e-13	-Inf	-Inf	-Inf
8	4.926581330813015e-6	2.183631361800176e-7	1.311909691347046e-13	-Inf	-Inf	-Inf
9	9.028128822201405e-6	5.690139443283149e-7	7.279805958084782e-16	-Inf	-Inf	-Inf
10	1.3079247043066056e-6	4.2162584372851103e-8	-Inf	-Inf	-Inf	-Inf


==> hadeler_eig.dat <==
-47.32552038172804	4.720815230680791e-15
-42.89049871605101	-3.256554141919248e-15
-39.22119716420373	-1.1177140879667842e-14
-36.133672815376045	-1.0107755279957041e-14
-33.501504538197125	-4.2162482672332946e-15
-31.229992916308344	1.3077538504746602e-14
-29.250999644307015	-6.235070721224934e-15
-27.510852621820746	5.213531601326856e-15
-25.9696714248689	3.340519419214816e-15
-24.5947736872043	8.282561144937278e-15
-23.36130486303875	-2.952232344743177e-14
-22.248224823822323	-8.323246087008919e-15
-21.239257884477524	1.3890270812559672e-14
-20.320243476081185	-5.452834249771298e-15
-19.4800887752558	1.2204911274416987e-14
-18.70891106445811	1.1455875268636383e-14
-17.998896236950834	-3.413912777715974e-16
-17.34293562097001	3.475479516446362e-15
-16.735370097612865	2.9594183181624264e-15
-16.170954235027757	1.5726522245975565e-15
-15.645491778460961	6.783255725345265e-16
-15.155026750886273	-2.1672510435536595e-15
-14.69638374159876	-9.368241619268519e-15
-14.266522411226521	3.26669747734616e-15
-13.862996979687416	-1.0603718580012603e-15
-13.483432039695451	-1.9752289758936166e-15
-13.125914333737231	2.876372718721767e-15
-12.788560942297043	4.0737819077981844e-15
-12.469854527593697	-5.779658708461368e-15
-12.16828337961621	-4.3288487639442575e-15
-11.882629416742482	-2.2526870608364533e-15
-11.611665152262951	7.438748647673099e-16
-11.354402084319991	-1.4891882858382e-15
-11.109833460778486	-1.4979119308121366e-15
-10.877149304688903	-1.6052597603856079e-15
-10.65551653521722	3.3666032334809723e-16
-10.44426574122399	3.4364782890102558e-15
-10.242702143203967	3.574049240627985e-16
-10.050268309554454	-5.09060653009833e-15
-9.866380859711652	1.4503855296363695e-15
-9.690572576598056	-8.730919519927018e-16
-9.522350810199354	8.354476117403522e-15
-9.361321841171133	-8.8518026645656e-15
-9.207067750731191	-1.2789989184349606e-15
-9.059255405993747	7.500170669597079e-15
-8.91752918732461	-1.9786234197970955e-15
-8.781606573051224	-3.0318533493300204e-15
-8.651184609761687	7.867257972610882e-15
-8.526023755534027	-5.090890028814664e-15
-8.405866379891453	-8.3577948602101e-15
-8.290510269207045	-1.5288595533344877e-14
-8.179737782863228	1.0857532082566515e-14
-8.073380227700975	3.147378152545899e-14
-7.971256607839383	-2.6066197790582947e-14
-7.873229943244776	-6.070895486419879e-15
-7.779154873550209	7.317287313062414e-14
-7.688926945163794	-2.945649295290089e-14
-7.6024386967527535	-3.1895196644398065e-14
-7.5196228969596435	1.002754706240812e-13
-7.440416826434534	1.589827671073259e-12
-7.364799064906475	-1.5826101975800865e-12
-7.292757105870505	-5.005973586668168e-12
-7.224301340720795	-5.307625867787267e-12
-7.15938954183125	1.4448537767201888e-11
-7.097824065956308	-4.659732146115484e-12
-7.039060951341201	7.181430877561515e-12
-6.982204616774881	-1.4800024487885818e-11
-6.870788598165894	-5.545386606052095e-11


==> hadeler_eig_in.dat <==
-39.22119716420373	-1.1177140879667842e-14
-36.133672815376045	-1.0107755279957041e-14
-33.501504538197125	-4.2162482672332946e-15
-31.229992916308344	1.3077538504746602e-14
-29.250999644307015	-6.235070721224934e-15
-27.510852621820746	5.213531601326856e-15
-25.9696714248689	3.340519419214816e-15
-24.5947736872043	8.282561144937278e-15
-23.36130486303875	-2.952232344743177e-14
-22.248224823822323	-8.323246087008919e-15
-21.239257884477524	1.3890270812559672e-14
-20.320243476081185	-5.452834249771298e-15


==> quad.dat <==
iter	$2$	$3$	$4$	$5$	$6$	$7$
1	1.5978798449532594e-5	3.1211192933557954e-7	1.3132539468688819e-10	8.72323656282864e-15	7.919586902511993e-15	1.254071929965084e-15
2	7.677849529887369e-7	1.1833421607938648e-9	3.0066742072748986e-15	5.785344768547132e-16	2.694402753094007e-16	1.1707080498700896e-15
3	3.284427687085312e-7	4.161719968544188e-11	3.109067545936643e-16	-Inf	-Inf	2.288885157969689e-15
4	4.6284940396071615e-8	4.177729595065498e-12	-Inf	-Inf	-Inf	4.055823001547145e-16
5	5.339209243261981e-7	8.065472885529332e-13	-Inf	-Inf	-Inf	-Inf
6	7.987012509563931e-8	1.5915760873301296e-14	-Inf	-Inf	-Inf	-Inf
7	1.221162523369239e-8	4.1808373708967025e-16	-Inf	-Inf	-Inf	-Inf
8	2.9848292310565913e-9	-Inf	-Inf	-Inf	-Inf	-Inf
9	1.9303253033109145e-10	-Inf	-Inf	-Inf	-Inf	-Inf
10	1.116818619655656e-11	-Inf	-Inf	-Inf	-Inf	-Inf

